The Computational Power of Distributed Shared-Memory Models with Bounded-Size Registers

The celebrated Asynchronous Computability Theorem of Herlihy and Shavit (STOC 1993 and STOC 1994) provided a topological characterization of the tasks that are solvable in a distributed system where processes are communicating by writing and reading shared registers, and where any number of processes can fail by crashing. However, this characterization assumes the use of full-information protocols, that is, protocols in which each time any of the processes writes in the shared memory, it communicates everything it learned since the beginning of the execution. Thus, the characterization implicitly assumes that each register in the shared memory is of unbounded size. Whether unbounded size registers are unavoidable for the model of computation to be universal is the central question studied in this paper. Specifically, is any task that is solvable using unbounded registers solvable using registers of bounded size? More generally, when at most $t$ processes can crash, is the model with bounded size registers universal? These are the questions answered in this paper.

==> proof-theo1-wait-free.txt <==
% As a warmup, we start by establishing Theorem~\ref{main:wait-free-not-universal} in the wait-free case, i.e., whenever all but one process can crash.  Next, in Section~\ref{subsec:impossibility-t-resilent-majority}, we provide the complete proof of the theorem. 
%
%%-----------------------------------------------------------------------------------------------
%\subsection{The Wait-Free Case}
%\label{sec:impWFeps}
%%-----------------------------------------------------------------------------------------------
%
%The proposition below  implies Theorem~\ref{main:wait-free-not-universal} for $t=n-1$.  Recall that, for every $n\geq 2$, and for every $\epsilon>0$, $\epsilon$-agreement is solvable wait-free by $n$ processes using unbounded registers (cf. Lemma~\ref{lem:possibility-of-approx-agreement}). 
%
%\begin{proposition}\label{prop:imposs}
%Let $n\geq 3$ and $s\geq 1$ be integers. There exists $\epsilon>0$ such that $\epsilon$-agreement cannot be solved wait-free by $n$ processes with $s$-bit registers.
%\end{proposition}
%
%\begin{proof}
%For the purpose of contradiction, let us assume that, for every $\epsilon>0$, there exists a wait free algorithm $A_\epsilon$ solving $\epsilon$-agreement for $n\geq 3$ processes, using registers of size $s$ bits. We consider the scenario in which only three processes participates, say $p_1,p_2$, and~$p_3$ (all other processes have crashed from the beginning, and do not take any step). Moreover, we assume that $p_1$ and $p_2$ start first, while $p_3$ does not take any step before $p_1$ and $p_2$ terminate. We concentrate on the behavior of $A_\epsilon$ restricted to the executions in which $p_1$ has input~0, and  $p_2$ has  input~1. Note that $p_1$ running solo must output~0, and $p_2$ running solo must output~1.
%
%Given $A_\epsilon$, and restricting ourselves to the set of executions described above, let $G=(V,E)$ be the following graph. Every vertex of~$G$ is a pair $(p,\sigma)$ where $p\in\{1,2\}$ is a process identifier, and $\sigma$ is an final internal state of process~$p$ in some execution of~$A_\epsilon$, i.e., a state in which $p$ outputs and terminates. There is an edge between two vertices $(i,\sigma_i)$ and $(j,\sigma_j)$ of~$G$ if $i\neq j$ and there is an execution in which processes $i$ and $j$ terminate in respective internal state $\sigma_i$ and $\sigma_j$. Note that $G$ includes a vertex $v_1=(1,\sigma_1)$ corresponding to a solo execution of~$p_1$, as well as a vertex $v_2=(2,\sigma_2)$ corresponding to a solo execution of~$p_2$. To each vertex $(p,\sigma)$ of $G$ corresponds  the output value returned by process~$p$ in (final) state~$\sigma$. The value associated to $v_1$ is~0, and the value associated to $v_2$ is~1. 
% 
%A crucial observation is that $G$  must include a path between the vertex~$v_1$ and the vertex $v_2$. Indeed, if these two vertices were disconnected in~$G$, then $p_1$ and $p_2$ could solve consensus, by having all vertices of the connected component of $\mathcal{P}$ containing~$v_1$ outputting~0, and  all vertices of the connected component of $\mathcal{P}$ containing~$v_2$ outputting~1. (The vertices in all other connected components may output~0, or~1, as long as all vertices in the same component output the same.) Since consensus is not solvable wait-free (cf. Lemma~\ref{lem:impossibility-of-consensus}), $v_1$ and $v_2$ must be connected by a path $P$ in $G$ (see, e.g.,~\cite{BMZ90charac} for more details about such an argument). 
%
%Let $P=(w_0,w_1,\dots,w_{2k+1})$ with $w_0=v_1$ and $w_{2k+1}=v_2$. Let us associate to each vertex $w_i$ of $P$ the output value~$y_i\in[0,1]$ produced by~$A_\epsilon$, for $i=0,\dots,2k+1$.  By definition of $\epsilon$-agreement, we must have $|y_i-y_{i+1}|\leq \epsilon$. In particular, this implies that the path $P$ must be of length at least $1/ \epsilon$, because its two extremities, $w_0=v_1$ and $w_{2k+1}=v_2$, output~$y_0=0$ and $y_{2k+1}=1$, respectively. That is, 
%\begin{equation}
%\label{eq:ineq-approx-agreement}
%2k+1\geq 1/\epsilon.
%\end{equation} 
%For every $i\in\{0,\dots,k\}$, let $\ell_i$ be the  largest index such that $y_{\ell_i}= 2i\epsilon$. We focus on the $k+1$ pairs of vertices $(w_{\ell_i},w_{\ell_i+1})$ for $i=0,\dots,k$. Note that $\ell_0<\ell_1<\dots<\ell_k$, and, for every $i\in\{0,\dots,k\}$,  $y_{\ell_i+1}=(2i+1)\epsilon$, which in particular implies that $w_{\ell_i+1}\neq w_{\ell_{i+1}}$. So, overall, we have that,  for $i=0,\dots,k$, 
%\begin{equation}
%\label{eq:different-pairs-of-y}
%(y_{\ell_i},\; y_{\ell_i+1})=\big(2i\epsilon,\; (2i+1)\epsilon\big).
%\end{equation} 
%Once $p_1$ and $p_2$ have terminated, let $p_3$ start executing $A_\epsilon$. The output of $p_3$ will depend only on of  its own input value, and on the values that it reads in the registers $R_1$ and $R_2$ of $p_1$ and $p_2$. 
%
%Since the registers have size $s$ bits, there are at most $2^{2s}$ different values for the content of the pair $(R_1,R_2)$. If 
%$1/\epsilon > 2^{2s+1}$,
%then, thanks to Eq.~\eqref{eq:ineq-approx-agreement} and the pigeon hole principle, there are two distinct pairs of vertices $(w_{\ell_i},w_{\ell_i+1})$ and $(w_{\ell_j},w_{\ell_j+1})$ corresponding to a same content for the pair of registers $(R_1,R_2)$. However,  Eq.~\eqref{eq:different-pairs-of-y} implies that $p_1$ and $p_2$ output $(2i\epsilon,\; (2i+1)\epsilon)$ for $(w_{\ell_i},w_{\ell_i+1})$, whereas $p_1$ and $p_2$ output $(2j\epsilon,\; (2j+1)\epsilon)$ for $(w_{\ell_j},w_{\ell_j+1})$. Since $i\neq j$, there are thus four different outputs for $p_1$ and $p_2$ for which $p_3$ receive the same information stored in the registers $R_1$ and $R_2$ of these two processes. It follows that, whatever is the output for $p_3$, this output is at least $2\epsilon$ apart from one of these four values. As a consequence, there is an execution for which $A_\epsilon$ does not solve $\epsilon$-agreement, a contradiction. 
%\end{proof}
%
%\paragraph{Remark.} 
%
%The proof of Proposition~\ref{prop:imposs} heavily uses the wait-free assumption. For instance, if at most $n-2$ process could fail instead of at most $n-1$ as in the wait-free case, then, in the scenario depicted in the proof, the two processes $1$ and $2$ could wait for each other, and coordinate so that to solve consensus. Instead, in the wait-free setting, these processes are bounded to output values that are $\epsilon$ apart from each other in some executions, precisely because none of the two processes can ever wait for the other process, at any point in time during all executions.  
%
%%-----------------------------------------------------------------------------------------------
%\subsection{The General $t$-Resilient Case ($t>\frac{n}{2}$)}
%\label{subsec:impossibility-t-resilent-majority}
%%-----------------------------------------------------------------------------------------------
